Neural Simpletrons - Minimalistic Directed Generative Networks for Learning with Few Labels

Classifiers for the semi-supervised setting often combine strong supervised models with additional learning objectives to make use of unlabeled data. This results in powerful though very complex models that are hard to train and that demand additional labels for optimal parameter tuning, which are often not given when labeled data is very sparse. We here study a minimalistic multi-layer generative neural network for semi-supervised learning in a form and setting as similar to standard discriminative networks as possible. Based on normalized Poisson mixtures, we derive compact and local learning and neural activation rules. Learning and inference in the network can be scaled using standard deep learning tools for parallelized GPU implementation. With the single objective of likelihood optimization, both labeled and unlabeled data are naturally incorporated into learning. Empirical evaluations on standard benchmarks show, that for datasets with few labels the derived minimalistic network improves on all classical deep learning approaches and is competitive with their recent variants without the need of additional labels for parameter tuning. Furthermore, we find that the studied network is the best performing monolithic (`non-hybrid') system for few labels, and that it can be applied in the limit of very few labels, where no other system has been reported to operate so far.

==> figs/MNIST-likelihood.txt <==
X   Y1  Y2
1	23.670000	-842.992937
2	18.050000	-836.534759
3	18.050000	-834.918966
4	17.820000	-834.347958
5	17.400000	-834.064978
6	17.090000	-833.893356
7	17.080000	-833.777128
8	16.910000	-833.692948
9	16.760000	-833.628667
10	16.400000	-833.578951
11	16.130000	-833.539133
12	16.260000	-833.507089
13	15.980000	-833.480929
14	15.980000	-833.459314
15	16.060000	-833.440888
16	15.780000	-833.424853
17	15.840000	-833.411138
18	15.750000	-833.398954
19	15.900000	-833.388581
20	15.590000	-833.377212
21	15.800000	-833.367792
22	15.790000	-833.358462
23	15.180000	-833.351288
24	15.350000	-833.345391
25	15.160000	-833.339042
26	15.030000	-833.334043
27	15.030000	-833.327972
28	14.770000	-833.322017
29	14.920000	-833.317527
30	14.800000	-833.313194
31	14.600000	-833.310769
32	14.700000	-833.305159
33	14.720000	-833.301448
34	15.210000	-833.298012
35	14.420000	-833.295876
36	14.740000	-833.293210
37	14.660000	-833.290141
38	14.780000	-833.287256
39	15.020000	-833.285595
40	14.790000	-833.282832
41	14.760000	-833.279167
42	14.850000	-833.277784
43	14.850000	-833.274074
44	14.600000	-833.271470
45	14.870000	-833.271433
46	14.820000	-833.270246
47	14.700000	-833.268088
48	14.880000	-833.267132
49	14.820000	-833.264575
50	14.650000	-833.264423
51	14.770000	-833.264457
52	14.660000	-833.260760
53	14.850000	-833.260040
54	14.750000	-833.261579
55	14.470000	-833.257124
56	14.580000	-833.255921
57	14.970000	-833.256256
58	14.870000	-833.254643
59	14.920000	-833.255062
60	14.350000	-833.253525
61	14.700000	-833.251134
62	14.110000	-833.249613
63	14.230000	-833.250349
64	14.280000	-833.249774
65	14.240000	-833.247905
66	13.860000	-833.250548
67	13.880000	-833.249619
68	13.980000	-833.249385
69	14.240000	-833.248326
70	13.770000	-833.245505
71	14.050000	-833.248882
72	14.010000	-833.245120
73	13.950000	-833.244785
74	13.730000	-833.243858
75	13.830000	-833.242677
76	13.990000	-833.245432
77	13.580000	-833.242579
78	13.780000	-833.243368
79	13.750000	-833.248030
80	13.810000	-833.243199
81	13.960000	-833.244471
82	13.710000	-833.245284
83	14.080000	-833.243797
84	14.220000	-833.242619
85	14.190000	-833.245619
86	14.000000	-833.242005
87	13.810000	-833.245917
88	13.990000	-833.245474
89	13.780000	-833.246194
90	13.940000	-833.244836
91	13.870000	-833.246743
92	13.480000	-833.247822
93	13.860000	-833.248865
94	13.630000	-833.246512
95	13.940000	-833.251151
96	13.780000	-833.249342
97	13.500000	-833.250422
98	13.840000	-833.252650
99	14.180000	-833.252879
100	13.990000	-833.252454
101	13.490000	-833.253988
102	13.500000	-833.253916
103	14.100000	-833.252761
104	14.070000	-833.253382
105	13.980000	-833.256738
106	13.490000	-833.258486
107	14.000000	-833.257619
108	14.150000	-833.259335
109	13.790000	-833.257873
110	13.690000	-833.262128
111	13.600000	-833.258066
112	13.540000	-833.259343
113	13.900000	-833.261880
114	13.990000	-833.262110
115	13.660000	-833.266560
116	13.850000	-833.264761
117	13.330000	-833.258673
118	14.080000	-833.268183
119	14.140000	-833.265890
120	13.550000	-833.267581
121	13.980000	-833.266737
122	13.950000	-833.269534
123	13.660000	-833.270449
124	13.530000	-833.267721
125	13.680000	-833.275975
126	13.740000	-833.275583
127	13.860000	-833.279840
128	13.740000	-833.274159
129	13.400000	-833.278561
130	13.230000	-833.277508
131	13.700000	-833.277815
132	13.680000	-833.278345
133	13.510000	-833.277389
134	13.200000	-833.275710
135	13.340000	-833.279065
136	13.280000	-833.278189
137	13.650000	-833.284215
138	14.390000	-833.280770
139	13.870000	-833.285728
140	13.940000	-833.284419
141	13.660000	-833.287376
142	13.970000	-833.286587
143	13.950000	-833.289056
144	14.110000	-833.291617
145	13.530000	-833.288080
146	13.820000	-833.293790
147	13.770000	-833.289664
148	13.950000	-833.296206
149	13.740000	-833.295346
150	13.610000	-833.296037
151	13.640000	-833.297979
152	13.570000	-833.298701
153	13.870000	-833.301693
154	14.260000	-833.302214
155	13.890000	-833.303737
156	13.760000	-833.306011
157	13.720000	-833.311053
158	13.760000	-833.310708
159	13.560000	-833.310390
160	13.900000	-833.312853
161	13.430000	-833.310004
162	14.110000	-833.310871
163	14.100000	-833.311302
164	13.400000	-833.321401
165	13.910000	-833.317571
166	13.920000	-833.323879
167	13.750000	-833.319551
168	13.630000	-833.325437
169	13.570000	-833.328219
170	14.050000	-833.333248
171	14.210000	-833.331946
172	13.890000	-833.329343
173	13.950000	-833.329511
174	14.020000	-833.331052
175	13.960000	-833.334797
176	13.830000	-833.334442
177	14.370000	-833.339600
178	14.500000	-833.343293
179	13.590000	-833.343451
180	14.000000	-833.342014
181	13.230000	-833.343181
182	13.760000	-833.351165
183	13.630000	-833.348379
184	13.250000	-833.345452
185	13.350000	-833.345110
186	13.500000	-833.356607
187	13.810000	-833.356040
188	14.040000	-833.354573
189	13.620000	-833.357228
190	13.600000	-833.359005
191	14.250000	-833.361277
192	13.940000	-833.363415
193	14.160000	-833.366735
194	13.780000	-833.370327
195	14.190000	-833.361639
196	13.300000	-833.366686
197	13.610000	-833.366475
198	13.880000	-833.370922
199	14.440000	-833.369063
200	13.650000	-833.372323
201	13.760000	-833.369762
202	13.580000	-833.373271
203	13.830000	-833.379281
204	13.880000	-833.380080
205	14.400000	-833.384171
206	13.970000	-833.383464
207	14.150000	-833.382301
208	14.450000	-833.384716
209	14.530000	-833.384444
210	14.120000	-833.394575
211	14.240000	-833.388633
212	14.410000	-833.396732
213	13.890000	-833.393330
214	13.610000	-833.390162
215	14.160000	-833.398310
216	13.750000	-833.404962
217	13.770000	-833.403428
218	14.250000	-833.402091
219	13.720000	-833.404665
220	13.890000	-833.416150
221	13.850000	-833.408883
222	13.820000	-833.413425
223	13.830000	-833.409297
224	13.430000	-833.414668
225	13.620000	-833.422351
226	13.770000	-833.421092
227	13.650000	-833.427717
228	14.150000	-833.421875
229	14.120000	-833.424192
230	13.770000	-833.423681
231	14.370000	-833.432913
232	14.260000	-833.431003
233	14.000000	-833.431284
234	14.170000	-833.438518
235	13.980000	-833.430627
236	13.950000	-833.429848
237	14.280000	-833.441525
238	13.860000	-833.444160
239	14.060000	-833.437618
240	14.050000	-833.437860
241	14.270000	-833.450611
242	14.290000	-833.452412
243	14.360000	-833.451745
244	14.090000	-833.454276
245	13.820000	-833.454539
246	13.830000	-833.453821
247	14.710000	-833.454421
248	14.120000	-833.457644
249	13.880000	-833.451800
250	13.850000	-833.462026
251	14.030000	-833.465903
252	14.220000	-833.465647
253	13.920000	-833.459947
254	13.930000	-833.464884
255	14.690000	-833.466621
256	14.500000	-833.466461
257	14.970000	-833.467812
258	14.370000	-833.474250
259	14.540000	-833.472035
260	14.760000	-833.480973
261	14.980000	-833.477417
262	14.800000	-833.487124
263	14.770000	-833.479986
264	13.940000	-833.490939
265	14.840000	-833.488468
266	14.760000	-833.486171
267	14.490000	-833.488814
268	15.060000	-833.498505
269	14.610000	-833.496403
270	15.070000	-833.502417
271	14.900000	-833.504820
272	15.160000	-833.493562
273	14.960000	-833.502969
274	14.760000	-833.503007
275	14.620000	-833.504136
276	15.240000	-833.503659
277	15.010000	-833.511528
278	14.920000	-833.510385
279	14.770000	-833.517017
280	14.490000	-833.519351
281	14.670000	-833.522830
282	14.510000	-833.518376
283	14.460000	-833.522656
284	14.610000	-833.521559
285	14.610000	-833.534975
286	15.340000	-833.529053
287	14.820000	-833.532135
288	15.280000	-833.529064
289	15.100000	-833.533880
290	15.340000	-833.536901
291	15.430000	-833.537116
292	15.100000	-833.542839
293	14.840000	-833.540255
294	15.150000	-833.542290
295	15.450000	-833.549181
296	14.980000	-833.544035
297	15.300000	-833.545991
298	15.610000	-833.545973
299	15.600000	-833.554666
300	16.120000	-833.554621
301	15.530000	-833.561958
302	15.450000	-833.556528
303	15.200000	-833.557113
304	15.490000	-833.558562
305	15.300000	-833.571236
306	15.090000	-833.558727
307	15.010000	-833.565806
308	15.000000	-833.567472
309	14.370000	-833.570354
310	15.000000	-833.569858
311	15.030000	-833.573015
312	15.040000	-833.576942
313	15.630000	-833.583647
314	14.610000	-833.577119
315	15.570000	-833.580264
316	15.490000	-833.584541
317	15.600000	-833.585853
318	15.300000	-833.582867
319	15.690000	-833.593309
320	15.640000	-833.586208
321	15.040000	-833.591573
322	15.340000	-833.587590
323	15.300000	-833.596817
324	15.090000	-833.598595
325	15.400000	-833.589518
326	15.180000	-833.594705
327	15.150000	-833.598863
328	14.960000	-833.604216
329	14.640000	-833.609020
330	14.990000	-833.602462
331	15.180000	-833.609169
332	15.430000	-833.620331
333	14.550000	-833.614312
334	14.870000	-833.617666
335	14.590000	-833.611192
336	14.920000	-833.617944
337	15.230000	-833.619962
338	15.490000	-833.630010
339	15.500000	-833.631127
340	14.780000	-833.633913
341	14.570000	-833.635950
342	14.910000	-833.633015
343	14.700000	-833.633031
344	14.600000	-833.638450
345	15.100000	-833.641563
346	15.400000	-833.644569
347	15.140000	-833.638774
348	14.240000	-833.641932
349	13.870000	-833.640073
350	14.670000	-833.647053
351	14.670000	-833.646786
352	14.660000	-833.656360
353	15.210000	-833.655532
354	15.500000	-833.656459
355	14.640000	-833.658651
356	15.390000	-833.657032
357	14.420000	-833.667087
358	14.260000	-833.666789
359	14.650000	-833.657948
360	14.910000	-833.670124
361	15.030000	-833.672014
362	14.710000	-833.670049
363	15.080000	-833.670096
364	14.990000	-833.678693
365	14.730000	-833.678928
366	15.000000	-833.677340
367	14.800000	-833.687802
368	14.840000	-833.692006
369	15.290000	-833.683309
370	14.900000	-833.693400
371	15.200000	-833.688664
372	15.110000	-833.690496
373	15.410000	-833.698861
374	15.390000	-833.695520
375	15.560000	-833.696761
376	15.280000	-833.696473
377	15.360000	-833.696752
378	15.460000	-833.698891
379	15.330000	-833.701092
380	16.220000	-833.703506
381	16.070000	-833.714729
382	15.650000	-833.708195
383	15.570000	-833.721778
384	15.850000	-833.711063
385	15.730000	-833.719372
386	16.240000	-833.722894
387	16.340000	-833.730986
388	15.750000	-833.726874
389	16.090000	-833.738306
390	15.760000	-833.734281
391	16.290000	-833.735888
392	16.560000	-833.729998
393	15.880000	-833.730422
394	15.870000	-833.735366
395	16.100000	-833.741906
396	15.960000	-833.738226
397	16.610000	-833.750534
398	16.020000	-833.736754
399	16.680000	-833.746797
400	16.890000	-833.744767
401	15.910000	-833.754414
402	16.560000	-833.761032
403	17.290000	-833.757472
404	16.600000	-833.758675
405	16.440000	-833.754995
406	15.990000	-833.766434
407	17.110000	-833.752326
408	17.090000	-833.757389
409	16.490000	-833.768989
410	16.300000	-833.771047
411	16.550000	-833.766759
412	16.300000	-833.762741
413	18.010000	-833.770796
414	17.140000	-833.772682
415	17.210000	-833.773127
416	16.810000	-833.784116
417	17.700000	-833.776541
418	17.280000	-833.778214
419	17.610000	-833.787443
420	16.250000	-833.792453
421	16.320000	-833.787188
422	16.960000	-833.791361
423	16.820000	-833.789607
424	16.970000	-833.791628
425	16.930000	-833.791528
426	16.250000	-833.799888
427	16.420000	-833.803608
428	16.060000	-833.796674
429	16.380000	-833.799465
430	16.490000	-833.806471
431	16.380000	-833.800128
432	17.170000	-833.819079
433	16.880000	-833.809651
434	16.540000	-833.816587
435	16.880000	-833.816693
436	16.250000	-833.814803
437	16.390000	-833.830203
438	15.970000	-833.813353
439	16.870000	-833.820407
440	17.580000	-833.823154
441	16.860000	-833.836025
442	16.680000	-833.828794
443	17.230000	-833.828120
444	17.120000	-833.826188
445	17.190000	-833.837694
446	16.920000	-833.836025
447	16.790000	-833.836876
448	16.960000	-833.839945
449	17.450000	-833.834721
450	16.660000	-833.842699
451	17.060000	-833.839640
452	17.760000	-833.844086
453	17.200000	-833.849454
454	16.940000	-833.858396
455	17.080000	-833.857983
456	17.670000	-833.862563
457	17.110000	-833.856237
458	17.370000	-833.853323
459	17.240000	-833.856058
460	17.590000	-833.860247
461	17.510000	-833.864466
462	18.180000	-833.859343
463	17.040000	-833.860856
464	18.500000	-833.874703
465	17.450000	-833.871296
466	18.680000	-833.880766
467	17.870000	-833.879393
468	18.210000	-833.878179
469	17.850000	-833.872416
470	17.570000	-833.880029
471	17.700000	-833.886025
472	18.320000	-833.878763
473	17.530000	-833.884181
474	18.030000	-833.887636
475	18.560000	-833.884267
476	18.370000	-833.889821
477	19.480000	-833.889491
478	19.510000	-833.897715
479	18.740000	-833.901559
480	19.320000	-833.891461
481	19.590000	-833.901577
482	19.820000	-833.899652
483	19.730000	-833.898475
484	19.810000	-833.908315
485	19.740000	-833.905953
486	19.230000	-833.911555
487	19.470000	-833.910563
488	19.480000	-833.911033
489	18.880000	-833.919526
490	18.780000	-833.915606
491	18.210000	-833.917609
492	19.280000	-833.915905
493	19.100000	-833.925996
494	19.130000	-833.929009
495	19.670000	-833.934592
496	20.040000	-833.934441
497	19.800000	-833.932599
498	20.470000	-833.933463
499	19.680000	-833.937199
500	19.070000	-833.946105
501	19.260000	-833.941852
502	19.720000	-833.944941
503	19.950000	-833.938929
504	19.320000	-833.938434
505	19.610000	-833.935803
506	19.850000	-833.942745
507	20.070000	-833.949332
508	19.730000	-833.957195
509	19.200000	-833.962125
510	19.090000	-833.947016
511	19.270000	-833.952942
512	19.630000	-833.959051
513	18.990000	-833.956696
514	19.750000	-833.957759
515	19.360000	-833.967932
516	19.420000	-833.970250
517	20.030000	-833.963649
518	19.810000	-833.981395
519	20.100000	-833.979332
520	20.030000	-833.975246
521	19.880000	-833.978520
522	19.820000	-833.979660
523	19.630000	-833.972443
524	18.960000	-833.982247
525	18.900000	-833.990462
526	19.500000	-833.986469
527	18.460000	-833.982135
528	19.150000	-833.981364
529	18.680000	-834.003465
530	19.010000	-833.991918
531	18.620000	-833.988136
532	18.370000	-833.990621
533	18.420000	-833.998742
534	19.760000	-833.986125
535	19.070000	-834.000243
536	19.160000	-834.004845
537	20.060000	-834.005491
538	19.080000	-834.002343
539	19.720000	-834.013682
540	19.200000	-834.001295
541	18.790000	-834.012520
542	18.950000	-834.016903
543	19.120000	-834.013736
544	17.540000	-834.007430
545	18.820000	-834.021142
546	19.090000	-834.016342
547	18.600000	-834.008953
548	19.250000	-834.018650
549	19.500000	-834.021657
550	19.710000	-834.033563
551	19.330000	-834.031262
552	19.490000	-834.028346
553	19.460000	-834.024981
554	18.790000	-834.038505
555	19.310000	-834.024178
556	18.860000	-834.037913
557	19.510000	-834.045487
558	19.160000	-834.043515
559	18.940000	-834.043583
560	19.590000	-834.049899
561	18.810000	-834.044372
562	18.140000	-834.050836
563	17.490000	-834.048385
564	17.780000	-834.056315
565	18.350000	-834.049089
566	17.870000	-834.053586
567	18.820000	-834.064830
568	17.970000	-834.056178
569	17.990000	-834.057890
570	18.660000	-834.058730
571	18.760000	-834.062003
572	19.080000	-834.070889
573	17.920000	-834.071150
574	18.370000	-834.067503
575	19.060000	-834.070735
576	19.600000	-834.077519
577	18.240000	-834.076720
578	19.290000	-834.081569
579	18.980000	-834.083340
580	18.680000	-834.082948
581	19.590000	-834.085524
582	19.730000	-834.083677
583	20.030000	-834.092310
584	20.000000	-834.074927
585	19.990000	-834.089680
586	19.730000	-834.088435
587	19.020000	-834.095500
588	19.390000	-834.086105
589	19.150000	-834.090905
590	18.970000	-834.103735
591	18.250000	-834.097416
592	19.670000	-834.095014
593	18.820000	-834.116538
594	18.820000	-834.102213
595	19.830000	-834.124601
596	19.820000	-834.107717
597	19.370000	-834.114291
598	19.750000	-834.107549
599	19.140000	-834.125076
600	20.400000	-834.114510
601	20.390000	-834.115973
602	20.220000	-834.114599
603	19.270000	-834.111857
604	19.010000	-834.113178
605	18.310000	-834.119135
606	18.840000	-834.117765
607	18.090000	-834.121153
608	18.910000	-834.131503
609	19.260000	-834.122524
610	19.170000	-834.126130
611	18.610000	-834.136304
612	19.010000	-834.131716
613	18.990000	-834.131330
614	19.720000	-834.132991
615	18.830000	-834.137696
616	19.160000	-834.139544
617	17.730000	-834.132888
618	18.890000	-834.139438
619	19.450000	-834.148013
620	19.340000	-834.150909
621	19.830000	-834.144529
622	19.420000	-834.141747
623	18.920000	-834.148919
624	19.030000	-834.144180
625	18.660000	-834.156426
626	18.670000	-834.160433
627	19.550000	-834.159913
628	18.940000	-834.153686
629	18.880000	-834.170135
630	17.980000	-834.169868
631	18.460000	-834.157584
632	18.400000	-834.159966
633	17.770000	-834.170592
634	19.270000	-834.172796
635	18.410000	-834.167988
636	19.020000	-834.177162
637	18.410000	-834.173022
638	18.280000	-834.181487
639	17.950000	-834.181912
640	18.640000	-834.172387
641	19.020000	-834.191096
642	18.930000	-834.194795
643	18.180000	-834.193919
644	18.360000	-834.191494
645	18.130000	-834.201002
646	18.690000	-834.197937
647	18.260000	-834.191948
648	19.030000	-834.209955
649	19.550000	-834.183313
650	19.230000	-834.195123
651	19.390000	-834.205111
652	19.130000	-834.209827
653	19.860000	-834.207430
654	19.900000	-834.208822
655	19.410000	-834.216360
656	19.860000	-834.210959
657	19.950000	-834.204641
658	19.300000	-834.206629
659	19.260000	-834.211802
660	18.660000	-834.211153
661	19.350000	-834.209457
662	19.430000	-834.215979
663	20.610000	-834.217519
664	20.270000	-834.223892
665	20.520000	-834.230038
666	21.530000	-834.228130
667	19.850000	-834.224316
668	21.040000	-834.232833
669	21.720000	-834.234195
670	20.300000	-834.232503
671	21.080000	-834.237369
672	21.050000	-834.236705
673	21.960000	-834.241089
674	21.740000	-834.229355
675	22.030000	-834.233935
676	21.640000	-834.247132
677	22.140000	-834.242103
678	22.720000	-834.252437
679	21.670000	-834.258779
680	22.250000	-834.254247
681	22.030000	-834.243488
682	21.620000	-834.249439
683	22.200000	-834.251508
684	21.240000	-834.248613
685	22.560000	-834.253072
686	21.460000	-834.263240
687	22.230000	-834.270086
688	21.730000	-834.267900
689	22.210000	-834.285337
690	21.270000	-834.272228
691	22.210000	-834.267008
692	21.550000	-834.260378
693	22.100000	-834.276582
694	22.080000	-834.283872
695	21.840000	-834.276306
696	20.160000	-834.280234
697	20.740000	-834.282396
698	20.380000	-834.273287
699	21.380000	-834.301807
700	20.960000	-834.283433
701	20.800000	-834.293592
702	20.870000	-834.288937
703	21.620000	-834.303448
704	20.870000	-834.298901
705	20.910000	-834.306418
706	21.680000	-834.302308
707	20.030000	-834.305665
708	20.620000	-834.303868
709	21.150000	-834.303631
710	22.050000	-834.300990
711	21.710000	-834.308248
712	21.780000	-834.306137
713	22.530000	-834.303826
714	22.630000	-834.308979
715	22.090000	-834.313939
716	22.140000	-834.311894
717	22.270000	-834.308501
718	22.660000	-834.312731
719	22.170000	-834.332670
720	22.010000	-834.325783
721	22.750000	-834.312861
722	22.340000	-834.327956
723	22.530000	-834.322490
724	22.800000	-834.313982
725	23.390000	-834.313479
726	23.490000	-834.321555
727	24.850000	-834.329784
728	23.420000	-834.340879
729	22.970000	-834.332956
730	22.230000	-834.323348
731	23.590000	-834.341292
732	23.190000	-834.337507
733	23.880000	-834.342765
734	25.300000	-834.340872
735	23.940000	-834.360046
736	24.900000	-834.332408
737	25.480000	-834.352420
738	25.370000	-834.351788
739	24.700000	-834.334613
740	26.030000	-834.352608
741	25.380000	-834.340333
742	24.760000	-834.338336
743	25.950000	-834.347793
744	25.120000	-834.347949
745	24.770000	-834.355342
746	25.160000	-834.358480
747	24.900000	-834.360800
748	25.410000	-834.359881
749	23.620000	-834.365602
750	25.630000	-834.375322
751	25.410000	-834.361599
752	25.020000	-834.359472
753	25.680000	-834.372914
754	25.210000	-834.370506
755	24.730000	-834.369201
756	25.010000	-834.359534
757	24.910000	-834.363095
758	25.090000	-834.368142
759	24.670000	-834.367871
760	24.750000	-834.386070
761	26.210000	-834.382170
762	24.560000	-834.365890
763	24.700000	-834.385210
764	24.730000	-834.374578
765	24.890000	-834.375162
766	24.640000	-834.383198
767	24.440000	-834.386666
768	25.970000	-834.379715
769	25.860000	-834.385603
770	23.940000	-834.381855
771	25.040000	-834.399870
772	24.830000	-834.384546
773	23.720000	-834.396772
774	23.700000	-834.405223
775	23.830000	-834.411417
776	24.080000	-834.409991
777	23.190000	-834.402900
778	23.200000	-834.402646
779	23.870000	-834.410142
780	22.440000	-834.410550
781	22.950000	-834.398468
782	23.490000	-834.412299
783	23.060000	-834.411846
784	23.260000	-834.418978
785	23.280000	-834.420680
786	22.380000	-834.417370
787	23.270000	-834.419984
788	24.110000	-834.421280
789	25.420000	-834.425649
790	24.440000	-834.439446
791	24.430000	-834.429726
792	24.280000	-834.431121
793	24.280000	-834.416559
794	24.450000	-834.433552
795	24.170000	-834.431576
796	24.630000	-834.437244
797	25.390000	-834.436171
798	24.310000	-834.438974
799	23.930000	-834.439645
800	24.400000	-834.445670
801	25.330000	-834.450871
802	24.260000	-834.442324
803	23.650000	-834.443789
804	24.330000	-834.451410
805	24.370000	-834.444598
806	25.080000	-834.447746
807	24.940000	-834.443525
808	25.340000	-834.448468
809	25.920000	-834.453697
810	24.890000	-834.459110
811	24.760000	-834.437461
812	24.510000	-834.452742
813	23.120000	-834.460367
814	22.800000	-834.464565
815	22.760000	-834.457878
816	22.020000	-834.467177
817	24.080000	-834.467759
818	23.270000	-834.458692
819	23.320000	-834.469486
820	23.280000	-834.468579
821	23.410000	-834.488081
822	23.590000	-834.459465
823	24.440000	-834.480890
824	24.450000	-834.483626
825	23.850000	-834.466948
826	24.960000	-834.472076
827	23.740000	-834.472263
828	24.760000	-834.488304
829	23.290000	-834.478024
830	23.700000	-834.473908
831	24.480000	-834.477978
832	24.290000	-834.484675
833	23.400000	-834.496887
834	24.350000	-834.493304
835	24.490000	-834.486546
836	23.870000	-834.496673
837	23.960000	-834.508206
838	23.580000	-834.491276
839	22.960000	-834.501386
840	22.270000	-834.510499
841	22.630000	-834.503265
842	22.550000	-834.519617
843	22.580000	-834.504565
844	23.310000	-834.519484
845	24.050000	-834.512794
846	22.200000	-834.512377
847	22.230000	-834.517204
848	22.340000	-834.514340
849	22.910000	-834.508547
850	23.200000	-834.508144
851	23.340000	-834.511633
852	22.500000	-834.506288
853	23.310000	-834.503913
854	23.830000	-834.513446
855	23.580000	-834.522412
856	25.140000	-834.528849
857	23.740000	-834.523455
858	22.540000	-834.526856
859	23.020000	-834.526508
860	22.050000	-834.533145
861	22.660000	-834.530692
862	22.510000	-834.535193
863	21.970000	-834.533575
864	22.570000	-834.535520
865	22.350000	-834.541669
866	22.510000	-834.530818
867	22.070000	-834.549026
868	22.650000	-834.544206
869	23.120000	-834.568453
870	21.820000	-834.558021
871	21.770000	-834.539235
872	21.890000	-834.550316
873	22.290000	-834.554291
874	22.060000	-834.556942
875	22.270000	-834.557278
876	21.230000	-834.557136
877	21.460000	-834.565760
878	23.210000	-834.558675
879	23.420000	-834.557074
880	21.490000	-834.560903
881	22.010000	-834.555487
882	21.470000	-834.559022
883	20.370000	-834.553271
884	22.610000	-834.565772
885	22.130000	-834.567730
886	21.630000	-834.575605
887	22.140000	-834.569617
888	22.430000	-834.564435
889	22.190000	-834.576025
890	21.940000	-834.577752
891	22.270000	-834.571170
892	22.160000	-834.570412
893	21.880000	-834.578798
894	21.790000	-834.572983
895	22.170000	-834.586701
896	21.470000	-834.582930
897	22.730000	-834.590291
898	22.520000	-834.570635
899	23.100000	-834.586743
900	22.910000	-834.604154
901	23.040000	-834.591330
902	22.530000	-834.610585
903	22.550000	-834.601326
904	22.880000	-834.599690
905	22.690000	-834.593210
906	22.570000	-834.599825
907	21.680000	-834.593939
908	21.770000	-834.609167
909	21.260000	-834.603690
910	22.130000	-834.618686
911	21.630000	-834.602643
912	20.970000	-834.613811
913	22.360000	-834.619735
914	22.020000	-834.618582
915	20.840000	-834.618492
916	22.780000	-834.609092
917	21.250000	-834.621340
918	22.090000	-834.608618
919	21.700000	-834.634963
920	21.560000	-834.613658
921	22.620000	-834.616998
922	22.110000	-834.625761
923	22.960000	-834.641765
924	22.300000	-834.628564
925	22.350000	-834.639440
926	23.670000	-834.630850
927	22.590000	-834.628620
928	24.520000	-834.629822
929	25.930000	-834.645815
930	25.960000	-834.646205
931	26.450000	-834.632066
932	27.200000	-834.627166
933	26.760000	-834.630589
934	27.230000	-834.656408
935	26.820000	-834.649001
936	26.770000	-834.634209
937	26.230000	-834.652731
938	25.630000	-834.658556
939	26.670000	-834.645977

